Dual Convolutional Neural Network for Graph of Graphs Link Prediction

Graphs are general and powerful data representations which can model complex real-world phenomena, ranging from chemical compounds to social networks; however, effective feature extraction from graphs is not a trivial task, and much work has been done in the field of machine learning and data mining. The recent advances in graph neural networks have made automatic and flexible feature extraction from graphs possible and have improved the predictive performance significantly. In this paper, we go further with this line of research and address a more general problem of learning with a graph of graphs (GoG) consisting of an external graph and internal graphs, where each node in the external graph has an internal graph structure. We propose a dual convolutional neural network that extracts node representations by combining the external and internal graph structures in an end-to-end manner. Experiments on link prediction tasks using several chemical network datasets demonstrate the effectiveness of the proposed method.

==> memo.txt <==
椿メモ

ベースラインの名前は (i), (ii), (iii), and (iv)にして、データセットの名前は(a), (b), and (c)にする。
本文と図を合わせる。

(a)提案法の結果は、AUCもPRも良い。つまり、内部も外部もどっちも使うと良い。そのままな思った通りの結果！
ネットワークがdense (or sparse)かとか、heavy-tailedかlight-tailedとかで、ここで議論できるかはどうかなかなか難しそう…データがみんなぜんぶ違うし、結果もAUCとPRでまちまちすぎるので…ぐぐぐ。

(b)まず、提案法のAUCは良い。ここで、DeepWalkに注目すると、訓練データが増えると他のものに比べてどんどん良くなる。これは、外部グラフの広い範囲を見ることがDeepWalkには大切だということ（これは言えそう）。
そして、ここで問題が…DeepWalkのPRが、他のものに比べて突出して良い。これは、ネットワークがスパースだから？でもAUCは提案法がいちばん良いし…てか(c)のもっとスパースだとそもそもだめだし。ぎぎぎ。

(c)そして、これはもう全然だめ。

これらを踏まえて、まず実験するモチベーションの言い方を変える作戦を立てる。
実験で確かめたいこと（どういう結果が予想されて、そこから何を言えるか、言うことを目的にしているか）をまず言う。

（１）まず既存手法よりも精度を上げられる可能性があるので、それを達成したい。
内部グラフ（分子構造グラフ）と外部グラフ（相互作用ネットワーク構造）を同時に考慮すると、
化合物ネットワークなどはよりよい特徴量を獲得できることが期待されるため！

（２）内部グラフが化合物である以上はそこまでバリエーションはない（原子数６４）一方で、外部グラフには様々なバリエーションがある。
例えば、外部グラフがスパースなネットワークである場合には、DeepWalkなどの既存法は適切に動作しないことが知られている [??? et al]。
そこで本論文では、我々の手法の適用範囲を考察するためにも、いろいろなバリエーションのネットワークを用いて実験する！

この（１）は、Figure4の前半３枚で言える。思った通りの良い結果を達成！ということをアピールする。
我々の手法は、内部グラフと外部グラフがintegrateされることで重要な場合にうまくいきそう。
このようなデータには例えば〇〇等あるで、やる価値はありそう。

この（２）は、Figure4の後半３枚で議論する。
うまくいかなかった…ではなく、あくまで既にそうなることを予期していて（e.g., DeepWalkは動作しなさそう）、ちゃんと適用の限界も示したことを強調。
極端にスパースであるなどの状況では動作しない。
このようなデータには例えば〇〇等があるので、やる時は注意が必要 or やっても意味がないよと注意する。
我々は、今後この手法を使おうとしている人への親切心に溢れた著者であることを強調。

